Solving Parameter Estimation Problems with Discrete Adjoint Exponential Integrators

The solution of inverse problems in a variational setting finds best estimates of the model parameters by minimizing a cost function that penalizes the mismatch between model outputs and observations. The gradients required by the numerical optimization process are computed using adjoint models. Exponential integrators are a promising family of time discretizations for evolutionary partial differential equations. In order to allow the use of these discretizations in the context of inverse problems adjoints of exponential integrators are required. This work derives the discrete adjoint formulae for a W-type exponential propagation iterative methods of Runge-Kutta type (EPIRK-W). These methods allow arbitrary approximations of the Jacobian while maintaining the overall accuracy of the forward integration. The use of Jacobian approximation matrices that do not depend on the model state avoids the complex calculation of Hessians in the discrete adjoint formulae, and allows efficient adjoint code generation via algorithmic differentiation. We use the discrete EPIRK-W adjoints to solve inverse problems with the Lorenz-96 model and a computational magnetics benchmark test. Numerical results validate our theoretical derivations.

==> data_fixed_step_convergence.txt <==
dt_vals       y_err                   l_err                
0.00375       7.583837838184303e-07   5.313870797605988e-07
0.001875      9.274366955153009e-08   6.520147554235316e-08
0.0009375     1.135476941794454e-08   8.158694728505483e-09
0.00046875    1.348899158051799e-09   9.929101970089270e-10


==> data_optimization_Lorenz_cost.txt <==
Iteration Cost
0 180.28817786
1 179.239313917
2 176.620827109
3 176.606955211
4 176.603171216
5 176.601361659
6 176.601259773
7 176.601252496
8 176.601252471


==> data_optimization_Lorenz_gradient.txt <==
Iteration Gradient
0 4.71431972109
1 4.2778160335
2 0.382797461793
3 0.152980771878
4 0.0717231052053
5 0.0162280213027
6 0.00529415191487
7 0.000256962586263
8 6.45158732635e-05


==> data_optimization_Lorenz_parameters.txt <==
Iteration Cost
0 2.088
1 1.890
2 1.910
3 1.890
4 1.896
5 1.896
6 1.896
7 1.896
8 1.896


==> data_optimization_inductor_cost.txt <==
Iteration Cost
0 55340.3
1 11510.1
2 172.838
3 84.9455
4 11.4605
5 1.10016
6 0.75780
7 0.75685
8 0.75685


==> data_optimization_inductor_gradient.txt <==
Iteration Gradient
0 0.682233
1 0.756
2 0.399902
3 0.397234
4 0.383622
5 0.378361
6 0.377484
7 0.378568
8 0.001523


==> data_optimization_inductor_meas.txt <==
Times Values
0.1 7.65628309659
0.2 -0.556131633185
0.3 -9.56452634362
0.4 -6.09238743348
0.5 4.47188371143


==> data_optimization_inductor_parameter_convergence.txt <==
Iteration Errortheta1 Errortheta2 Errortheta3 Errortheta4
0 6.496 1443.266 65.979 0.378
1 6.496 1443.266 65.979 0.022
2 6.496 1443.266 65.979 0.0147
3 6.496 1443.266 65.979 0.00562
4 6.496 1443.266 65.979 0.000361
5 6.496 1443.266 65.979 0.000516
6 6.496 1443.266 65.979 0.000568
7 6.496 1443.266 65.979 0.0005676
8 6.496 1443.266 65.979 0.0005676


==> data_optimization_inductor_parameters.txt <==
Parameters at optimum
[  2.88649614e+03   5.98985567e+07   4.34340000e+04   1.87051676e+00]

==> data_optimization_inductor_trajectory.txt <==
0	0.0
0.01	1.99331152592
0.02	3.3833739982
0.03	4.55350604007
0.04	5.53965953026
0.05	6.34882444577
0.06	6.97924984193
0.07	7.42744659124
0.08	7.6907447035
0.09	7.75490648694
0.1	7.44975460647
0.11	6.44701279956
0.12	4.86844217831
0.13	3.63848744116
0.14	3.00938142736
0.15	2.53827138386
0.16	2.06035004025
0.17	1.53391053242
0.18	0.951967191696
0.19	0.315870988255
0.2	-0.376932821971
0.21	-1.14041495619
0.22	-2.0012814584
0.23	-2.98555782183
0.24	-4.08007194805
0.25	-5.2049164321
0.26	-6.26820008372
0.27	-7.22840100775
0.28	-8.07630828095
0.29	-8.80706326551
0.3	-9.41447274088
0.31	-9.88973959347
0.32	-10.2167832245
0.33	-10.3686727914
0.34	-10.342229205
0.35	-10.1324669521
0.36	-9.60595588827
0.37	-8.64271333224
0.38	-7.28758992893
0.39	-5.23802579568
0.4	-4.00389661333
0.41	-3.25212137607
0.42	-2.61161111921
0.43	-1.9766923258
0.44	-1.31401142499
0.45	-0.608465580423
0.46	0.152452713284
0.47	0.986198504381
0.48	1.91730670012
0.49	2.96399254803
0.5	4.09842057253




==> data_optimization_inductor_trajectory_2.txt <==
0	0.0
0.01	1.99301484272
0.02	3.38337199617
0.03	4.55350588574
0.04	5.53965972589
0.05	6.34882475799
0.06	6.97925021359
0.07	7.4274499413
0.08	7.69111968158
0.09	7.77012184781
0.1	7.65964577722
0.11	7.29291770365
0.12	6.48691327016
0.13	5.22779272737
0.14	3.81244937248
0.15	2.7904472456
0.16	2.08792135484
0.17	1.47353495436
0.18	0.849207813298
0.19	0.179282961586
0.2	-0.554493391099
0.21	-1.36922157504
0.22	-2.2831992649
0.23	-3.3033186759
0.24	-4.39916001573
0.25	-5.4976103201
0.26	-6.52788419452
0.27	-7.45777965595
0.28	-8.27874999782
0.29	-8.98530546636
0.3	-9.57075938808
0.31	-10.0281943699
0.32	-10.3468216019
0.33	-10.5091071697
0.34	-10.4896707244
0.35	-10.2910458658
0.36	-9.91518181097
0.37	-9.34653555614
0.38	-8.47703310664
0.39	-7.39482562063
0.4	-6.09238903468
0.41	-4.4067304755
0.42	-3.0239321217
0.43	-2.03834855233
0.44	-1.20963783105
0.45	-0.408104175155
0.46	0.423854209502
0.47	1.31879319432
0.48	2.29824695359
0.49	3.36252363762
0.5	4.47006895462



